A Globally Optimal Energy-Efficient Power Control Framework and its Efficient Implementation in Wireless Interference Networks

This work develops a novel power control framework for energy-efficient power control in wireless networks. The proposed method is a new branch-and-bound procedure based on problem-specific bounds for energy-efficiency maximization that allow for faster convergence. This enables to find the global solution for all of the most common energy-efficient power control problems with a complexity that, although still exponential in the number of variables, is much lower than other available global optimization frameworks. Moreover, the reduced complexity of the proposed framework allows its practical implementation through the use of deep neural networks. Specifically, thanks to its reduced complexity, the proposed method can be used to train an artificial neural network to predict the optimal resource allocation. This is in contrast with other power control methods based on deep learning, which train the neural network based on suboptimal power allocations due to the large complexity that generating large training sets of optimal power allocations would have with available global optimization methods. As a benchmark, we also develop a novel first-order optimal power allocation algorithm. Numerical results show that a neural network can be trained to predict the optimal power allocation policy.

==> generalization_16.dat <==
snr,hataUrban_noSF_opt,hataUrban_noSF_ANN,hataUrban_opt,hataUrban_ANN
-40,0.31970841687865553,0.3134532896920836,0.5530897691620141,0.5428866952258785
-39,0.3620569867654144,0.3550715621363433,0.61522764531143,0.6040824914203057
-38,0.40937542006954547,0.401611882365023,0.6828453260980546,0.6706296999412377
-37,0.4620822579587996,0.4534843903028854,0.7560782236245274,0.7427070395809574
-36,0.5206017016419768,0.5111166975506533,0.8350749465765058,0.8204754905034467
-35,0.5853246200054885,0.5748696429727987,0.919976981600225,0.9039639869133299
-34,0.6565859362283349,0.645124992111759,1.0107653186506032,0.9932837015100571
-33,0.7347099131262301,0.7221767032625679,1.1072669881743191,1.0883106801077258
-32,0.8198563887190818,0.8062437063372749,1.2094342502009867,1.1888482711250183
-31,0.9121652899646759,0.897427689203942,1.316938361429572,1.2944707741207133
-30,1.011632625553608,0.9957134924814142,1.4293371599400042,1.4048392644720793
-29,1.1179726864528656,1.1008126298573064,1.546090792953372,1.5195588865355363
-28,1.2307434160351753,1.2123538586361509,1.6664559991729258,1.6378922305030341
-27,1.3493201844477654,1.3297348402653018,1.7897560150945186,1.7588983297430831
-26,1.4728183870768548,1.4519790900509084,1.9148119356930255,1.8815063781522818
-25,1.6000911420106887,1.5780662654492152,2.0403432793736456,2.004649156022163
-24,1.7296753956842423,1.7065614997145724,2.165431107637882,2.1267750494513686
-23,1.8597697679615022,1.8355816526838022,2.2887601477861406,2.246752264790113
-22,1.9885778154945373,1.9633944606645957,2.4081157593798634,2.362496411858658
-21,2.1137695254993436,2.087717165611453,2.5221458470773697,2.4728137540333655
-20,2.2328798059272765,2.2060538367023224,2.628674594449997,2.5754501647965933
-19,2.3433802762699125,2.3158296985220814,2.726791161017418,2.6680933710449057
-18,2.442532064452171,2.4139441080612953,2.8134217230176923,2.748166712661081
-17,2.528404688386917,2.497362573665376,2.888318185386658,2.8135857926508807
-16,2.597741324615478,2.5632208830661893,2.9477457452774045,2.862230691248919
-15,2.6498777334308623,2.609254901728208,2.992115589237213,2.8932257498650817
-14,2.6850826122665405,2.6352055789255857,3.0225121605491636,2.9084832061394006
-13,2.705763151960373,2.6457452710545093,3.0413487180232996,2.9131931260570996
-12,2.715476828985214,2.648625537654138,3.051429647827148,2.912999834563263
-11,2.718725956306457,2.6490802528045356,3.055791187906265,2.911140663212429
-10,2.719465161094665,2.649109008144449,3.0574020329475404,2.909442238124615
-9,2.7195750330448147,2.649188989150309,3.057913793706894,2.9078111733662704
-8,2.7195838469982148,2.6491423903499016,3.0580318230915067,2.9060534069227706
-7,2.7195841061210633,2.6491072036543732,3.058042461633682,2.9044804576275816
-6,2.7195844390583037,2.648889590793165,3.058043781881332,2.903237264500792
-5,2.7195855411243435,2.648585674182154,3.0580475594615937,2.902142584466545
-4,2.7195848687267303,2.648248765610483,3.058045412492752,2.9009024107296884
-3,2.719583284807205,2.6479179295647493,3.0580455252742764,2.899572616659012
-2,2.7195837197113035,2.647553634970235,3.05804425283432,2.898357537903988
-1,2.719584617500305,2.6471587342159983,3.0580450955200194,2.897238848307914
0,2.719583285064697,2.646704408129445,3.0580430203914637,2.896045032861752
1,2.7195833226585386,2.6462066300187077,3.05804561419487,2.894864603958953
2,2.719585161409378,2.6457263225859053,3.0580457618236543,2.893696475285737
3,2.7195847912216182,2.6452134754380268,3.058046787242889,2.8925401378245694
4,2.719582680902481,2.6447381972132242,3.0580472793102262,2.8914711845809693
5,2.719585046567917,2.6443258966478584,3.0580454360103606,2.89039505537938
6,2.719583337936401,2.6438923630103375,3.0580458485126494,2.8893458190869907
7,2.7195838340377807,2.643389722582394,3.0580474132061006,2.8883579462232816
8,2.7195847860717772,2.6427621023692724,3.058045819072723,2.887225305796188
9,2.7195842466259004,2.6422135296216918,3.0580413035202025,2.8862533253166296
10,2.7195819903087615,2.6415858677051403,3.0580446104907986,2.8851772151637287


==> generalization_4users_rerun.dat <==
snr,hataUrban_ANN,hataUrban_opt,hataUrban_noSF_ANN,hataUrban_noSF_opt
-40,0.5385471993068559,0.5530897691620141,0.3162812466165154,0.31970841687865553
-39,0.5990912810848679,0.61522764531143,0.35824511195332104,0.3620569867654144
-38,0.6652384891874689,0.6828453260980546,0.4051527821276346,0.40937542006954547
-37,0.7366774304765059,0.7560782236245274,0.45747294560930984,0.4620822579587996
-36,0.8138858530487175,0.8350749465765058,0.51556925300697,0.5206017016419768
-35,0.896700101005964,0.919976981600225,0.5798193647514815,0.5853246200054885
-34,0.9850609430755596,1.0107653186506032,0.6505729718216993,0.6565859362283349
-33,1.0788874316066306,1.1072669881743191,0.7281513013614347,0.7347099131262301
-32,1.1785829643107715,1.2094342502009867,0.8127755109060207,0.8198563887190818
-31,1.283434060768809,1.316938361429572,0.9045501124589176,0.9121652899646759
-30,1.3932341572513816,1.4293371599400042,1.0034072546068977,1.011632625553608
-29,1.5071288053877707,1.546090792953372,1.10908730357373,1.1179726864528656
-28,1.6249158560490577,1.6664559991729258,1.2211474543396632,1.2307434160351753
-27,1.7455013124647485,1.7897560150945186,1.3390241034751424,1.3493201844477654
-26,1.867751654790663,1.9148119356930255,1.4616843919755855,1.4728183870768548
-25,1.9909289356792694,2.0403432793736456,1.587863285240707,1.6000911420106887
-24,2.1132146875403444,2.165431107637882,1.7161475147235339,1.7296753956842423
-23,2.232989623969949,2.2887601477861406,1.8451731618753788,1.8597697679615022
-22,2.348963809634988,2.4081157593798634,1.9724102346613508,1.9885778154945373
-21,2.460111119461182,2.5221458470773697,2.095669584178226,2.1137695254993436
-20,2.5626290182870974,2.628674594449997,2.213597854351445,2.2328798059272765
-19,2.6568356403387705,2.726791161017418,2.322336965278342,2.3433802762699125
-18,2.7398190429481386,2.8134217230176923,2.4195346712342114,2.442532064452171
-17,2.8093604118122095,2.888318185386658,2.5032129236054823,2.528404688386917
-16,2.8634006491214494,2.9477457452774045,2.5700748481389817,2.597741324615478
-15,2.9003178001260643,2.992115589237213,2.617953348926244,2.6498777334308623
-14,2.9217799131023106,3.0225121605491636,2.646283206301408,2.6850826122665405
-13,2.9327670729972684,3.0413487180232996,2.659335298276852,2.705763151960373
-12,2.936793053122238,3.051429647827148,2.6635419509047957,2.715476828985214
-11,2.937037678745037,3.055791187906265,2.6648030346143625,2.718725956306457
-10,2.9361048521714435,3.0574020329475404,2.6652945391641016,2.719465161094665
-9,2.9346405353849203,3.057913793706894,2.665679943175864,2.7195750330448147
-8,2.932861041114184,3.0580318230915067,2.6655505563094404,2.7195838469982148
-7,2.9312962807781298,3.058042461633682,2.6651212080400586,2.7195841061210633
-6,2.9298992888659705,3.058043781881332,2.6647123964224106,2.7195844390583037
-5,2.9284793069426622,3.0580475594615937,2.664095207781736,2.7195855411243435
-4,2.9272583190531325,3.058045412492752,2.6635828253638536,2.7195848687267303
-3,2.926044483173061,3.0580455252742764,2.6630789035166833,2.719583284807205
-2,2.924757679820123,3.05804425283432,2.6625431359153096,2.7195837197113035
-1,2.9237286781258587,3.0580450955200194,2.661782623987905,2.719584617500305
0,2.9228252484775488,3.0580430203914637,2.6610818064356843,2.719583285064697
1,2.9218545401372595,3.05804561419487,2.660512779367088,2.7195833226585386
2,2.9209624480691305,3.0580457618236543,2.6600331819906433,2.719585161409378
3,2.920019095736777,3.058046787242889,2.6594391342871635,2.7195847912216182
4,2.919132615313984,3.0580472793102262,2.658827444677574,2.719582680902481
5,2.918327441987268,3.0580454360103606,2.6581980344040295,2.719585046567917
6,2.9172808570725977,3.0580458485126494,2.657547538546709,2.719583337936401
7,2.9161427929197856,3.0580474132061006,2.656844635621573,2.7195838340377807
8,2.9146899938821154,3.058045819072723,2.6559914095973167,2.7195847860717772
9,2.913199068615097,3.0580413035202025,2.655000557541971,2.7195842466259004
10,2.911609734095843,3.0580446104907986,2.653923883821434,2.7195819903087615


==> generalization_relerr_hataUrban_16.dat <==
y,x
1.9607843137254903e-05,0.0005683713657099216
5.882352941176471e-05,0.0006106506020029739
5.882352941176471e-05,0.0006560748486349813
7.843137254901961e-05,0.0007048780523585187
7.843137254901961e-05,0.0007573115624390777
0.0001372549019607843,0.00081364542516953
0.00019607843137254904,0.0008741697746791785
0.0002941176470588235,0.0009391963272004188
0.00037254901960784314,0.0010090599864888755
0.0004901960784313725,0.0010841205686653547
0.0006470588235294118,0.001164764655362984
0.0009019607843137256,0.0012514075847237505
0.0011960784313725492,0.0013444955904985806
0.0017843137254901962,0.001444508100267885
0.0023529411764705885,0.0015519602046190086
0.0033529411764705885,0.0016674053099975032
0.004470588235294118,0.0017914379888950777
0.005980392156862745,0.001924697042053468
0.00784313725490196,0.002067868788455357
0.009607843137254901,0.0022216906000466752
0.012313725490196077,0.0023869546993949982
0.015156862745098039,0.002564512239843013
0.01786274509803922,0.002755277689170882
0.020941176470588237,0.0029602335393445235
0.024764705882352942,0.003180435366606243
0.02827450980392157,0.0034170172679685172
0.031882352941176466,0.003671197702110256
0.03666666666666667,0.0039442857647577455
0.04211764705882353,0.004237687930870072
0.04847058823529412,0.0045529152983531
0.0573921568627451,0.004891591370608939
0.06698039215686274,0.005255460418003176
0.07631372549019609,0.005646396461313532
0.08507843137254903,0.006066412923427084
0.09411764705882354,0.006517672998994826
0.10447058823529412,0.007002500795449975
0.11609803921568629,0.00752339330276924
0.13045098039215688,0.008083033253624342
0.14486274509803923,0.008684302940157061
0.1584705882352941,0.009330299058537765
0.1728823529411765,0.010024348657760697
0.19082352941176473,0.01077002627481664
0.20747058823529413,0.011571172344493468
0.22472549019607843,0.012431912978619907
0.24550980392156863,0.013356681216620815
0.2655686274509804,0.014350239856829813
0.28637254901960785,0.015417705986146633
0.3108235294117647,0.01656457733437318
0.33515686274509804,0.017796760588960157
0.361,0.019120601815992597
0.3877450980392157,0.02054291914409018
0.41472549019607846,0.022071037879553237
0.44464705882352945,0.023712828233606344
0.476921568627451,0.025476745856044893
0.5083529411764706,0.027371875384043492
0.5382156862745098,0.02940797723041375
0.5662352941176471,0.0315955378522835
0.5960196078431372,0.03394582375909419
0.6255490196078431,0.03647093953807156
0.6524901960784314,0.039183890196016424
0.6799411764705883,0.042098648138491485
0.7049607843137256,0.045230225131365084
0.7302745098039216,0.04859474961533233
0.7545490196078432,0.052209549771603594
0.7732352941176471,0.05609324276657068
0.7922156862745098,0.06026583063508366
0.8092941176470588,0.06474880329616277
0.8245882352941176,0.0695652492317027
0.8406470588235294,0.07473997439819412
0.8567254901960785,0.08029962998388854
0.8721176470588236,0.08627284966938926
0.8846666666666667,0.09269039709859717
0.8994313725490196,0.09958532431952354
0.9135098039215687,0.10699314201098378
0.9265686274509805,0.11495200237188237
0.9390784313725491,0.12350289561501714
0.950764705882353,0.13268986107739833
0.958921568627451,0.14256021403435357
0.9668039215686275,0.15316478938557332
0.9732941176470589,0.16455820346814204
0.9785882352941176,0.17679913534496092
0.9836078431372549,0.18995062901727217
0.9867058823529412,0.204080418117756
0.9898039215686275,0.21926127475645787
0.9917058823529412,0.23557138431619132
0.9936274509803922,0.2530947481277115
0.9957254901960785,0.2719216160985433
0.9969019607843138,0.29214895152361203
0.9975294117647059,0.3138809304715773
0.9982941176470589,0.3372294783188378
0.9991764705882353,0.3623148461944979
1.0,0.3892662303051395


==> generalization_relerr_hataUrban_4users_rerun.dat <==
y,x
1.9607843137254903e-05,0.0009456880266624355
1.9607843137254903e-05,0.0010312096753266578
3.9215686274509805e-05,0.0011244653252513788
7.843137254901961e-05,0.0012261543873627423
0.00021568627450980395,0.001337039522595147
0.0005490196078431374,0.0014579523617955293
0.001,0.0015897997428972017
0.00207843137254902,0.0017335705121416514
0.004098039215686275,0.001890342940356982
0.0075490196078431375,0.0020612928099145544
0.012392156862745097,0.002247702233015483
0.019176470588235295,0.0024509692674434783
0.028686274509803922,0.0026726184019015683
0.04017647058823529,0.0029143119895719436
0.05468627450980392,0.0031778627156498845
0.06886274509803922,0.0034652471923573938
0.0835294117647059,0.003778620783398166
0.0981764705882353,0.004120333769036354
0.1123921568627451,0.004492948973036013
0.12645098039215688,0.004899260983662132
0.13931372549019608,0.0053423171128993965
0.1525686274509804,0.005825440251081334
0.16725490196078432,0.006352253788338089
0.1827450980392157,0.006926708789771814
0.1990588235294118,0.007553113628171752
0.21729411764705883,0.00823616629651227
0.23731372549019608,0.008980989642575262
0.2592745098039216,0.009793169789954358
0.2807450980392157,0.010678798033595541
0.305,0.011644516524088109
0.3337450980392157,0.012697568083334792
0.3627058823529412,0.013845850525215189
0.38915686274509803,0.015097975888643799
0.4152941176470588,0.016463335027266355
0.4433137254901961,0.017952168040212844
0.47400000000000003,0.01957564107213291
0.5040392156862745,0.02134593005850859
0.5328039215686274,0.023276312044328586
0.5611764705882353,0.025381264761007556
0.5909607843137256,0.027676575208370663
0.6208627450980393,0.030179458056060652
0.6489803921568628,0.032908684752369806
0.6746862745098039,0.03588472430880422
0.6997450980392157,0.039129896816254686
0.7233333333333334,0.042668540844135044
0.7458235294117648,0.04652719597796986
0.7692941176470588,0.05073480186445075
0.788235294117647,0.05532291525678543
0.8077254901960784,0.06032594668816483
0.8276470588235294,0.06578141854838263
0.8442941176470589,0.07173024649916414
0.8599411764705882,0.07821704633880017
0.8745686274509804,0.08529046861754894
0.8875686274509804,0.09300356351339933
0.900764705882353,0.1014141787047374
0.9136666666666667,0.11058539322393433
0.9247843137254902,0.12058599054572736
0.9350784313725491,0.13149097445852473
0.944921568627451,0.14338213158763163
0.9537058823529412,0.15634864478928578
0.9612745098039216,0.17048776201591162
0.9667450980392157,0.18590552566903934
0.9726862745098039,0.20271756790998477
0.9786470588235294,0.22104997789306213
0.9829411764705883,0.24104024742552455
0.9862941176470589,0.26283830214660986
0.9892745098039216,0.28660762595946865
0.9921372549019608,0.3125264871491344
0.9943333333333334,0.34078927538233267
0.9962745098039216,0.3716079596165427
0.9971568627450981,0.4052136778525193
0.998078431372549,0.44185847065331696
0.9990392156862745,0.48181717143108654
0.9995686274509804,0.5253894676786595
1.0,0.572902148605026


==> generalization_relerr_hataUrban_noSF_16.dat <==
y,x
1.9607843137254903e-05,0.0005497480143510766
1.9607843137254903e-05,0.0005838511816873634
1.9607843137254903e-05,0.0006200699110484432
5.882352941176471e-05,0.0006585354395899928
5.882352941176471e-05,0.0006993871456570395
7.843137254901961e-05,0.0007427730538159689
9.803921568627452e-05,0.0007888503712157806
0.00019607843137254904,0.0008377860572220661
0.0002745098039215686,0.0008897574283877766
0.00031372549019607844,0.000944952800952842
0.00043137254901960784,0.0010035721732007375
0.0005882352941176471,0.0010658279501444797
0.0009019607843137256,0.0011319457131679154
0.0011568627450980393,0.0012021650374110856
0.001431372549019608,0.0012767403598614223
0.0019215686274509805,0.0013559419012962573
0.002607843137254902,0.0014400566454172933
0.0030980392156862747,0.001529389378724876
0.0036078431372549022,0.001624263794900002
0.004666666666666667,0.0017250236676957821
0.005980392156862745,0.0018320340965882376
0.007509803921568628,0.0019456828297000435
0.009470588235294118,0.0020663816687907584
0.011294117647058823,0.002194567961404455
0.013588235294117646,0.002330706185581532
0.016098039215686276,0.0024752896328767977
0.018372549019607845,0.0026288421957822153
0.021,0.0027919202660309597
0.024372549019607843,0.0029651147506611847
0.02792156862745098,0.0031490532131446753
0.03207843137254902,0.0033444021473386645
0.03692156862745098,0.003551869392500355
0.04133333333333333,0.0037722066981149193
0.046431372549019606,0.0040062124478304996
0.053,0.004254734552370251
0.06096078431372549,0.004518673521903843
0.0686078431372549,0.004798985729011014
0.0781764705882353,0.005096686874060352
0.08790196078431373,0.005412855665560041
0.09764705882352942,0.005748637728816161
0.10900000000000001,0.0061052497570613685
0.11952941176470588,0.006483983920095416
0.1303921568627451,0.006886212546412182
0.14207843137254902,0.007313393095778495
0.15515686274509805,0.007767073440282845
0.16790196078431374,0.008248897472989644
0.18329411764705883,0.008760611064521761
0.20001960784313727,0.009304068389154709
0.21729411764705883,0.009881238643344956
0.23698039215686276,0.010494213181036648
0.2560392156862745,0.011145213091601137
0.2762352941176471,0.011836597247867902
0.2971372549019608,0.012570870853408352
0.32060784313725493,0.01335069452004347
0.34494117647058825,0.014178893908467136
0.3686078431372549,0.015058469966917643
0.392843137254902,0.015992609804996772
0.42211764705882354,0.01698469824203739
0.45407843137254905,0.018038330071864478
0.48437254901960786,0.01915732308839062
0.5138627450980392,0.020345731919243566
0.5424509803921569,0.021607862717551617
0.5712941176470588,0.0229482887651218
0.5984509803921568,0.02437186704354846
0.6258627450980392,0.025883755833296905
0.6542549019607843,0.02748943340453192
0.6834509803921569,0.029194717867416363
0.7151372549019608,0.03100578825380679
0.7429019607843137,0.032929206906734884
0.7721372549019608,0.03497194325880186
0.803843137254902,0.0371413990856462
0.8285882352941176,0.039445435325989396
0.8502549019607843,0.04189240056544147
0.8681568627450981,0.0444911612872758
0.8825882352941177,0.0472511339997861
0.8935294117647059,0.05018231935663749
0.9053333333333333,0.05329533839384583
0.9147450980392157,0.05660147101468809
0.9249411764705883,0.060112696861992665
0.9373725490196079,0.06384173872590895
0.944764705882353,0.06780210864444182
0.9523921568627451,0.0720081568637953
0.9586274509803921,0.0764751238359313
0.9642156862745098,0.0812191954417534
0.9695686274509804,0.08625756164001638
0.9748627450980393,0.0916084787544727
0.9791960784313726,0.09729133562495025
0.9834705882352941,0.10332672386205925
0.9863725490196079,0.10973651246009097
0.9885098039215686,0.11654392703846728
0.9906666666666667,0.12377363399886873
0.9930980392156863,0.13145182990298002
0.9947058823529412,0.1396063363947115
0.9956274509803922,0.14826670101084335
0.9961960784313726,0.15746430424537336
0.997,0.16723247325551657
0.9980392156862745,0.1776066026213607
0.9985098039215686,0.18862428259674938
0.9988627450980393,0.2003254353161042
0.9991176470588236,0.21275245945072302
0.9991960784313726,0.2259503838387154
0.9992352941176471,0.2399670306452449
0.9992745098039216,0.2548531886442813
0.9994117647058823,0.2706627972497463
0.9995294117647059,0.28745314196288035
0.9996274509803922,0.30528506194402466
0.9996470588235294,0.32422317046095156
0.9997450980392157,0.3443360890125229
1.0,0.36569669597602


==> generalization_relerr_hataUrban_noSF_4users_rerun.dat <==
y,x
0.0,0.0010309455316012918
3.9215686274509805e-05,0.0010939717258819026
0.00011764705882352943,0.001160850986152651
0.00021568627450980395,0.0012318188671331866
0.00043137254901960784,0.001307125324029963
0.000607843137254902,0.0013870355929007723
0.0008627450980392158,0.0014718311248397913
0.0012745098039215687,0.0015618105772734414
0.0017254901960784314,0.0016572908658584815
0.0023529411764705885,0.001758608280687216
0.0033921568627450984,0.0018661196707311946
0.004803921568627451,0.001980203700695117
0.007274509803921569,0.002101262184707694
0.010745098039215686,0.0022297215015468553
0.014627450980392157,0.002366034096383821
0.02015686274509804,0.002510680074335358
0.02666666666666667,0.0026641688914368186
0.03505882352941176,0.002827041148991736
0.04454901960784314,0.0029998704976178306
0.055549019607843135,0.003183265657695649
0.06731372549019608,0.0033778725633360467
0.08050980392156863,0.003584376637417719
0.09437254901960786,0.0038035052057077265
0.10788235294117648,0.004036030058567712
0.12186274509803922,0.004282770169268391
0.13529411764705884,0.004544594578486458
0.1497450980392157,0.00482242545514335
0.16370588235294117,0.005117241344366467
0.17807843137254903,0.005430080614012325
0.19298039215686275,0.005762045111890837
0.2090392156862745,0.006114304046571515
0.22658823529411765,0.006488098105440355
0.24537254901960787,0.006884743824511469
0.264843137254902,0.0073056382253843385
0.28662745098039216,0.007752263735678525
0.30937254901960787,0.008226193410275882
0.3329607843137255,0.008729096471760258
0.357921568627451,0.00926274418956823
0.38345098039215686,0.009829016118558078
0.4101764705882353,0.01042990671896962
0.4387450980392157,0.011067532381091066
0.46862745098039216,0.011744138879374397
0.5005294117647059,0.012462109282253242
0.5311764705882354,0.013223972345522483
0.5600784313725491,0.014032411418841682
0.590156862745098,0.014890273896731943
0.6194117647058823,0.015800581247353337
0.6487647058823529,0.01676653965438526
0.6777450980392157,0.017791551309491328
0.7035882352941176,0.018879226395141845
0.7284509803921568,0.020033395799998455
0.7518235294117648,0.02125812461164568
0.7709803921568628,0.02255772643419199
0.7906274509803922,0.023936778581168165
0.8090588235294118,0.02540013819723382
0.8242941176470588,0.02695295936547409
0.838156862745098,0.028600711260540018
0.8500196078431372,0.030349197411569367
0.8616274509803922,0.03220457614273393
0.8725490196078431,0.03417338226340649
0.8830196078431373,0.03626255008434236
0.8932941176470589,0.038479437840940184
0.9030196078431373,0.04083185360960342
0.9112352941176471,0.043328082808481765
0.9183137254901961,0.04597691737945295
0.9256274509803922,0.04878768675412605
0.9330980392156863,0.05177029071293179
0.9389803921568628,0.05493523425303225
0.9457058823529412,0.05829366458785764
0.951764705882353,0.06185741040858639
0.9568627450980393,0.06563902354585033
0.9618235294117647,0.0696518231784019
0.9658235294117647,0.07390994274444941
0.9692352941176471,0.0784283797208871
0.9724705882352942,0.08322304844574635
0.9753333333333334,0.08831083616991375
0.977843137254902,0.09370966253553471
0.980764705882353,0.09943854269059148
0.9830196078431372,0.10551765426195024
0.9852549019607844,0.11196840842276265
0.9869215686274511,0.11881352530452717
0.9886470588235294,0.1260771140194191
0.9903529411764707,0.13378475757473324
0.9914705882352941,0.1419636029785179
0.9924117647058824,0.1506424568537582
0.9934705882352941,0.15985188689787172
0.9944901960784314,0.16962432954486487
0.9952941176470589,0.17999420420934653
0.9958823529411766,0.1909980345147768
0.9965490196078431,0.20267457693292526
0.9970980392156863,0.21506495728762212
0.9972941176470589,0.22821281560357734
0.9975098039215686,0.24216445981044016
0.997686274509804,0.2569690288434574
0.997921568627451,0.2726786657151861
0.9982941176470589,0.2893487011678343
0.9986470588235294,0.30703784855307087
0.9988235294117648,0.32580841062568533
0.9989607843137255,0.3457264989794481
0.9991372549019608,0.36686226689803986
0.9991960784313726,0.38929015644117365
0.9992941176470589,0.41308916063616896
0.9993921568627452,0.4383431016984385
0.9994313725490196,0.4651409262608091
0.9994509803921569,0.49357701865149295
0.9994705882352941,0.5237515333241114
0.9994705882352941,0.5557707476106132
0.9995686274509804,0.5897474360395162
1.0,0.6258012675378553


==> training_16.dat <==
epoch,loss,val_loss
1,1.4553409480789585,1.6148295256914236
2,1.1914573835356852,1.2334302959875283
3,0.637459546497225,0.6262724541067655
4,0.3839794886870228,0.37521973895973526
5,0.3214604375411233,0.30882209589760806
6,0.26216840372292594,0.26108291140208645
7,0.25345520765944507,0.259044217890731
8,0.2521621358500709,0.26633607008974974
9,0.20537732448242968,0.22980194295893536
10,0.19091658256776028,0.20512998517422248
11,0.14867767157337483,0.16152845631571544
12,0.15149249049983357,0.17580507389668615
13,0.1369933894975738,0.16330591208233397
14,0.13373646985794804,0.1650725501816634
15,0.12006223829419176,0.14926408945297204
16,0.12585415973525416,0.14717549205242614
17,0.1243062991805312,0.1583068836622372
18,0.12442110325079872,0.1585795163022943
19,0.12034262969242722,0.14679096798057387
20,0.11448532049405813,0.1503253711408647
21,0.10486362811483232,0.13937955605764288
22,0.09620066353385279,0.12601568172403962
23,0.1089641895157478,0.142008828608012
24,0.10203523462191595,0.14434978160873144
25,0.09197039645076613,0.11742593678183762
26,0.0941439826473544,0.12090129614662255
27,0.10021376578638908,0.12795264817143917
28,0.10104001102766769,0.1307340142097903
29,0.09343066743989799,0.11829727460836012
30,0.10044849868949382,0.12736521892311004
31,0.09832698813096016,0.12603728555649457
32,0.09670393634966201,0.11918412116905638
33,0.09292381571799022,0.12507848595655038
34,0.09610279978546064,0.11734365292020095
35,0.09364588930132065,0.12047981086993767
36,0.09340099905547386,0.11672427032679826
37,0.09443492868711753,0.12218633023607098
38,0.09791396193376432,0.12119216013095976
39,0.09040716102057833,0.12064908916155156
40,0.09229302555539029,0.112663077689935
41,0.07191951452849084,0.0859312074611373
42,0.07227104384958555,0.08608548882536038
43,0.07015585808329458,0.07790172876105039
44,0.07681962893745163,0.08931898440544012
45,0.0689597401779069,0.08007666552454684
46,0.06622040118590976,0.07312730713012132
47,0.06782181982549093,0.07790182976416528
48,0.07098742738737313,0.07928604856020754
49,0.07098011965216568,0.08105671535522074
50,0.06875514013213538,0.08040439704710027
51,0.07252691105105757,0.08117710556816267
52,0.06604375245778711,0.07651568004617895
53,0.06947992105391027,0.07765707455869056
54,0.06730254582175857,0.07294118355078039
55,0.06798476755415679,0.07473549260201555
56,0.06894529829816114,0.0753467935446034
57,0.06674361749987623,0.07208484385639338
58,0.07403327430657713,0.08153296977615722
59,0.06887824085046697,0.07343907908111819
60,0.0650686238852971,0.07095529726030624
61,0.06730736688813674,0.0714475619554176
62,0.06670978782288264,0.07111074723429492
63,0.0672699223604699,0.07260609840642061
64,0.06925959898411468,0.07447594501892746
65,0.06686777166111871,0.07138754396534355
66,0.07134492480829974,0.07665240219394774
67,0.06872754759430451,0.07191047657718605
68,0.06822138034420643,0.07313797258846608
69,0.07308692252750959,0.07880216561242763
70,0.06879432169459204,0.07487336448609169
71,0.06227641363446781,0.06729860922301598
72,0.06818651801323201,0.07338178703481527
73,0.06656545430495456,0.07134843983422649
74,0.06547749835739114,0.06968988909195865
75,0.06850669518234238,0.07467443064061369
76,0.0683202664862354,0.07322804511134452
77,0.07009948798503664,0.07546491803600566
78,0.06727209825554675,0.07425912666116344
79,0.06542016133811251,0.06958819247325439
80,0.06864715117901853,0.07283681766164132
81,0.06781401905141934,0.07342696686790245
82,0.06701932265223301,0.07248699292109215
83,0.06538313586527558,0.07257524511273368
84,0.0699678626289776,0.07612152774407663
85,0.06634055227086967,0.07159539029050352
86,0.07112229751156726,0.07733567411257847
87,0.06894426599480719,0.07807295290957486
88,0.06700125726722635,0.07706912974726197
89,0.06589463552800093,0.07279005760565738
90,0.06600403555571888,0.0743789246879974
91,0.07371972019390569,0.0816660433478094
92,0.06892857033826091,0.07548164906105875
93,0.0671012392935981,0.07361962774203662
94,0.06626581828617552,0.07115265077656552
95,0.0756466503714899,0.08332063810837191
96,0.06915940651556805,0.07489528176410706
97,0.07268457911684614,0.07813120478899258
98,0.07230453643846863,0.07880965297244322
99,0.0733939091954964,0.07657128591403298
100,0.06751382712373619,0.07326595867657351


==> training_4users_rerun.dat <==
epoch,loss,val_loss
1,0.3072969810037357,0.3158599802274196
2,0.1966655235589423,0.17977865036018775
3,0.14714970622583073,0.11662566344944966
4,0.14373110683076712,0.12681199481368924
5,0.14279386016047552,0.11373411196762365
6,0.1454336277369774,0.11021494913456933
7,0.12068149547532987,0.08646387801872807
8,0.11248089138152335,0.07422423631760593
9,0.11190126993076614,0.09231895005939003
10,0.09998489677521512,0.07525614697652969
11,0.11939427995413203,0.08568302332573113
12,0.0962052893642848,0.06249422229309546
13,0.12045366817598775,0.08049745929866574
14,0.10693238821242956,0.07711181898188879
15,0.09431551710883114,0.06753720337261256
16,0.09762478966738886,0.06710117983642405
17,0.07909631744098272,0.06815443861688178
18,0.08420706273948392,0.0611082452474435
19,0.07262995043812763,0.0463601437496397
20,0.07521900415066766,0.04970919443776908
21,0.09018336707391958,0.0623300748899334
22,0.08479170444297936,0.07595126973752044
23,0.0773811628450711,0.05609065584968648
24,0.08613999491119048,0.05910654093408686
25,0.06435723442192991,0.044681037431522345
26,0.0711621965403221,0.04792949927286842
27,0.06549828473921696,0.04081802321588382
28,0.05857338054835415,0.05406752339801731
29,0.06977077848824051,0.043856863535426525
30,0.07143308526996757,0.051281512349200364
31,0.07370349690667785,0.048197177818857836
32,0.06875101852722129,0.04947087993661168
33,0.07115766419647582,0.05318877362034077
34,0.06903165582249707,0.04655157687665018
35,0.061180673732163605,0.04435834617213206
36,0.054018724036401775,0.046101180292382554
37,0.05935000994566877,0.04132472863892756
38,0.068275205598275,0.05982145084061765
39,0.06584831055751268,0.052171445934383096
40,0.05896445517313219,0.04423092840260844
41,0.053039568683054816,0.038670941282363064
42,0.05042171253075993,0.03609040598247981
43,0.06113288774011032,0.04391477524634651
44,0.05003016593832975,0.037373751721773416
45,0.04398407743035519,0.04432160912397957
46,0.044495724011634284,0.03464686562732306
47,0.055310774945405414,0.06835307094459775
48,0.04570940349039332,0.04456133828009413
49,0.0434594481285084,0.058415805190452544
50,0.04452268567417218,0.03627320192989244
51,0.04111214436439849,0.03626132633797635
52,0.04364626359388893,0.034925937836946815
53,0.04534704929405654,0.035869856729851324
54,0.044723997116986866,0.03594121192402948
55,0.041711840237697556,0.03268113079527941
56,0.041949763294453005,0.03375222255069127
57,0.032876044770822455,0.03526302364303011
58,0.03469916357398913,0.03331725395506671
59,0.0437881668426284,0.035059555941495735
60,0.03714886381910968,0.054545925931986906
61,0.04194526635609887,0.04065844326726283
62,0.037956849878267335,0.03155661948945553
63,0.03717987585336406,0.03436112649327274
64,0.038441714567873646,0.03431291871775142
65,0.03527340881937224,0.031111027392115614
66,0.03859986846709873,0.027885224055200313
67,0.0359205923210223,0.03227983311454076
68,0.03560570323038549,0.02727243418888779
69,0.033167799603162296,0.02469911870835628
70,0.037750918593539476,0.034117839264000256
71,0.030417093135539874,0.028267950452763934
72,0.038329670708020264,0.029538960330402785
73,0.03291184855463878,0.04093425339445965
74,0.034930835691297984,0.02792218821448237
75,0.0364308860300981,0.034800272658950235
76,0.03534531058888202,0.032917655856416615
77,0.03704282823158185,0.037464190117135844
78,0.033402668224426155,0.028769010157949144
79,0.030033520423623766,0.02929187836089065
80,0.03374876249965991,0.037979033792283276
81,0.03475287540668871,0.03300928437776858
82,0.031126919253018977,0.029907376277432157
83,0.0396868203963599,0.028830098606417647
84,0.03520481903119187,0.02924437548290721
85,0.03679371303569833,0.03624203506065863
86,0.044362039490316134,0.03745978313929273
87,0.040645069547199604,0.04690962019095434
88,0.03566029600388053,0.04291992740793445
89,0.03193458815554166,0.03480219294805234
90,0.03104555893817571,0.03050745937063108
91,0.02984370554266268,0.025550780928402524
92,0.02923828414322091,0.030315634661411007
93,0.030988691811223913,0.03934920418797819
94,0.035034008047667015,0.04685371870821398
95,0.03001543097954883,0.025364764539184913
96,0.030128317881037824,0.03492440590219441
97,0.0306426011497556,0.02743799818817802
98,0.02793145237857191,0.025672060126571083
99,0.030072978200513384,0.02685391179765399
100,0.030161765103561094,0.02831446749123041
101,0.037936117469098966,0.03672869416055314
102,0.0380714443328404,0.04356229738396952
103,0.02585522667009412,0.025110556597821958
104,0.027940337228344752,0.03532193071822671
105,0.03449872826920248,0.031079424525930398
106,0.02680240624782923,0.029592700683940303
107,0.03129238787540137,0.024402596475692713
108,0.027265420617021287,0.028321551788437472
109,0.03156035167111644,0.02838413926221355
110,0.026091004426660725,0.024485009035100997
111,0.026021134839196103,0.032964543181010955
112,0.02772697781834277,0.029689514427307225
113,0.02595296121779912,0.027728616236559284
114,0.03028061007602776,0.031170885433266248
115,0.029880247567436964,0.03196022371416483
116,0.026877726611173873,0.02896082763788486
117,0.026628616026830892,0.028614225652455826
118,0.027259415844879537,0.027894276129135736
119,0.028447631578676656,0.03795542315212565
120,0.02460808949305811,0.030620242016369148
121,0.02378535740341573,0.022583137536460643
122,0.02684261721804379,0.026843259294334416
123,0.023723858403750353,0.03201226782301632
124,0.03153723998419653,0.031529340221743765
125,0.038445914991000196,0.040124130715032666
126,0.032497517674629446,0.039949305725499
127,0.02526431438511358,0.047835608353836566
128,0.02669409161386218,0.0290998226407392
129,0.027170059279841764,0.027566753272522886
130,0.02414610164108092,0.025602830712283947
131,0.025539374077773132,0.029510318093978215
132,0.025839635230371895,0.026678180168391807
133,0.031778668201361694,0.03584590998593932
134,0.04248108959040927,0.03102346881054425
135,0.02600262172351055,0.031277067256423714
136,0.04872572834974003,0.028964963579254932
137,0.025579510062766826,0.029363797792409496
138,0.02574145616395841,0.035611568226536626
139,0.026730714434271698,0.029472098843264388
140,0.0235864154941443,0.027415947926036372
141,0.02549423097238245,0.024356460286313268
142,0.026848952340177517,0.026131151077823534
143,0.02657335224663345,0.030909589182906077
144,0.02700297004477656,0.03386633449185859
145,0.0301068859931636,0.02714675539476588
146,0.024480827834515138,0.02399030672539777
147,0.024700434529668552,0.03184963112941092
148,0.022532037542688257,0.025621676401028932
149,0.02310287383982403,0.03080962854868712
150,0.02553598384786433,0.027873630155116846
151,0.025004251495606013,0.0332096034900911
152,0.025306538317692057,0.03654369700080455
153,0.030581973456098456,0.030239207048122118
154,0.02355203745955274,0.03585682830160522
155,0.022934200148228938,0.02869167984878237
156,0.024540298514812535,0.03702550772952669
157,0.028444930469849545,0.02570046716666664
158,0.024774524520513673,0.03178954161237999
159,0.03722339680449421,0.03185335619917042
160,0.025098645128861945,0.04991086639372928
161,0.02185290242677428,0.045236627352736036
162,0.022614102421405703,0.03653541215455923
163,0.02260421839949526,0.03875550150461406
164,0.02527311573580427,0.02389776527207306
165,0.026889054232193305,0.03784494082885339
166,0.025444697247332792,0.0256739178856915
167,0.02552586329535314,0.026776697555778956
168,0.027262152325532207,0.02773695723580257
169,0.028251503873529482,0.03302866599368877
170,0.025338569703641862,0.02114943450426263
171,0.021281657511079514,0.026719480952651753
172,0.029626219762982398,0.02987662547576106
173,0.023774334240742795,0.02326708252803266
174,0.02495858591331408,0.021733067839125236
175,0.027079665780000022,0.026261460816323363
176,0.025261421880681582,0.025828185131078856
177,0.020238820352931945,0.020426506556189734
178,0.032651077718283315,0.024111110249216552
179,0.02576051298995182,0.02457206421036703
180,0.023290521986361758,0.024148375657339564
181,0.037047855007269266,0.030597329761996583
182,0.02488425678750727,0.023454136263191858
183,0.02494486405383903,0.03729933678717902
184,0.023103219352080123,0.038694343791822385
185,0.022277968591083393,0.02259408650498574
186,0.021346152077017712,0.025479282733112136
187,0.03401374752617509,0.03160328785701044
188,0.029698201542568296,0.03786893661373999
189,0.027784567613406235,0.045572963806264306
190,0.023944921305848806,0.04967694200840459
191,0.0275010955495102,0.02534039566479822
192,0.025579215194875993,0.025576457223959237
193,0.025222975122170338,0.021700685524046373
194,0.029592882794287585,0.03933906327684995
195,0.02805502512272854,0.03839673996987471
196,0.026506013799125094,0.0256237523501488
197,0.024783312452991462,0.03197810716388015
198,0.025990355023294536,0.02659686449789599
199,0.024085810433210147,0.025222229202902607
200,0.027784919425982553,0.028942534645178587
201,0.028875948565330573,0.04310297426130326
202,0.02268301526666201,0.02252876456256587
203,0.02490385087862075,0.024647275369845473
204,0.026494324613762325,0.023018123392476254
205,0.025100857108219122,0.02135135672267497
206,0.03063395707545536,0.04184466768627849
207,0.021502423445524863,0.03091020684978419
208,0.022011668905543597,0.03081022860096231
209,0.02726169458783323,0.02671358240089562
210,0.02254293687668196,0.02195022295049346
211,0.019594549355190612,0.0199552206057858
212,0.031627966217343026,0.048518313269537434
213,0.024614985316234867,0.022191139993573424
214,0.03054712130063275,0.03715900106061488
215,0.025988217170921018,0.02065914381204173
216,0.021730536143036754,0.021069546255002118
217,0.02594204300317778,0.03815947784748425
218,0.02063777111382688,0.03146306687158217
219,0.024954493097705345,0.021920405962303942
220,0.03084304866972034,0.035077601216534623
221,0.027821715876341135,0.021614041732932014
222,0.024523884418185822,0.029619659287858358
223,0.022954031951594255,0.020794382772992524
224,0.02027181467769353,0.03430486736872492
225,0.02536677579170264,0.021905286545411153
226,0.022128026695431832,0.044061833933471475
227,0.02063914315816833,0.021540201219056393
228,0.024584769130409054,0.02599503666369109
229,0.01948044221017291,0.04302528760297576
230,0.020753039376491207,0.043314698010827574
231,0.023080489330764044,0.03530500536965277
232,0.025870072320863975,0.02441817771133328
233,0.024475862795542425,0.03419912557883796
234,0.027341489797053524,0.04754228146218541
235,0.02543207949937825,0.0424853840854495
236,0.02041485996879322,0.03654638878855716
237,0.02822601699101675,0.04977354136129186
238,0.026284599719541214,0.03331374280405469
239,0.02785393651257547,0.027839168682904016
240,0.02066484472489224,0.048951483247070646
241,0.027580927407346422,0.047410299649310685
242,0.02435593525132864,0.05184138191167083
243,0.02211727530635472,0.03212817119637189
244,0.028233704329380504,0.028434171249527913
245,0.021825601691430593,0.044125921123101666
246,0.02383490173820382,0.028110092126118237
247,0.02549451445580577,0.035542331165305294
248,0.023656755489972637,0.04764901653462364
249,0.025403348438087493,0.03410361196101644
250,0.02366722820607908,0.04671013594283872
251,0.023493429874873645,0.04223298804314899
252,0.025172555729261185,0.05439120916003999
253,0.023323989458537298,0.046086959125159116
254,0.030269631313835938,0.042837883651890514
255,0.022251445677673773,0.0216156806993777
256,0.02421297466950898,0.04298444807003017
257,0.028626714038331412,0.04054570720744659
258,0.02157006912043907,0.04354394879568892
259,0.027503787347783755,0.03897806385823769
260,0.021491004319555973,0.04151929579351229
261,0.024481101301807664,0.03001509840917264
262,0.02453324776422158,0.03267278100073773
263,0.028256018679274342,0.055578837817072534
264,0.024296699432351965,0.050269637478523
265,0.02431955379771195,0.05860256371682886
266,0.024767776248271,0.057779210164314754
267,0.023105760479732413,0.04461876365836488
268,0.025184545143194438,0.06044582187797324
269,0.023791429827587217,0.04323159409782616
270,0.02395402666147933,0.03547425051533156
271,0.025368395382443464,0.02841090595663618
272,0.02256801269914125,0.02456380517480534
273,0.023403665027954466,0.04470462890938491
274,0.021965695349086413,0.05524626227328572
275,0.028681797128266927,0.05270818503468745
276,0.023830492609778497,0.04934595127727802
277,0.02143159342964273,0.043845972104290185
278,0.01951790004026675,0.06205216406409445
279,0.03340496687909545,0.06574403182768289
280,0.036823780223375735,0.057957763506438456
281,0.023651199565003785,0.04817399560667513
282,0.020331954227677827,0.05255754566099138
283,0.026208043252758922,0.022006030820208234
284,0.021362179308181767,0.023287594256193835
285,0.020763351829238608,0.027439581636059324
286,0.020528105697286823,0.03295336700986718
287,0.02175849027503021,0.05255711123592412
288,0.025404041692016377,0.0600552813486264
289,0.023471842762217282,0.03927796458976679
290,0.023974494537480982,0.05584086107384982
291,0.021571576191702708,0.05527471452013275
292,0.029194146625682437,0.04671983233952065
293,0.02343125064405859,0.03763923052827048
294,0.022595065756788688,0.04170498709017
295,0.025783848032991247,0.05017752572086437
296,0.023713967230157267,0.04322418414212745
297,0.024824667909812182,0.03683520645949921
298,0.0325035096900194,0.03556364362415169
299,0.023239475669259567,0.04654815255662258
300,0.026983433929108493,0.049692609029139224
301,0.034341029437291094,0.03796621999011408
302,0.022015003728402333,0.02351187017047342
303,0.028612000294656787,0.04532833523569104
304,0.019957657800177185,0.018736130491482938
305,0.02707435104698403,0.04426001931809122
306,0.02184261928979033,0.03235742888569348
307,0.022707109240603394,0.026151652625918436
308,0.025118658180637493,0.025729330491936646
309,0.025229719038210346,0.04369139282853253
310,0.022819947384922094,0.0454929648114171
311,0.020314970830509274,0.04604934554810157
312,0.025642911040904902,0.04247144246390873
313,0.024734134976063242,0.021690816494609563
314,0.02143761980008154,0.031829134764452226
315,0.02824716711508084,0.034376240357678035
316,0.02673706985041781,0.03946213250798981
317,0.023520410563404624,0.023462975059647874
318,0.023374248271179593,0.04939943036055691
319,0.02167077120950068,0.03757111773919887
320,0.02266190216311003,0.02841511962196646
321,0.021349629738767757,0.04751464445908552
322,0.027377155874555165,0.03934427604219567
323,0.021689440250121726,0.04347437482394562
324,0.02071657282973667,0.040263199272252845
325,0.02010878469607294,0.03577632974395161
326,0.020111370104850125,0.050117629715332
327,0.023539594128735627,0.025126341816534892
328,0.023897741315498565,0.04074204304073176
329,0.02574572810726869,0.04539280188960022
330,0.023562067962474943,0.05041413366548221
331,0.02117878067130013,0.037005025542967966
332,0.023302830532917134,0.052527628731902976
333,0.021088251874996505,0.04101457013505749
334,0.0233796214272552,0.051273409654731185
335,0.02347220598411664,0.06268936833985686
336,0.028819451857436274,0.026163283955109612
337,0.022490428165106553,0.029391682608590534
338,0.030442841913853054,0.05081823318286287
339,0.024602525562521772,0.04360610139407292
340,0.02240633217739852,0.04264048668801686
341,0.025323928398985767,0.0267480639704199
342,0.023951701834905453,0.059470065174598005
343,0.025935746113562114,0.033669400420448525
344,0.027546845760567477,0.037446541023895864
345,0.02520728681963309,0.03953006691111153
346,0.028765650372956263,0.03719004476738323
347,0.0410987039344389,0.051845452088933174
348,0.021972453807516567,0.02060555171945925
349,0.023389968185666986,0.026809384590488948
350,0.02630526344157948,0.035386384776825715
351,0.023803340607624613,0.02032953495154215
352,0.02092349096419003,0.01957089421246812
353,0.02328126850981783,0.03246810025319965
354,0.02140467157821563,0.029260715808121222
355,0.030527889426001587,0.023685839881123896
356,0.021160954515198283,0.022555599602570028
357,0.022378008345132906,0.02643231506956543
358,0.02211426905744437,0.019424847940778013
359,0.025196109015530276,0.04337298488661127
360,0.031904214592536985,0.04727913387145134
361,0.022230501802711515,0.03616794065029673
362,0.019055516357205003,0.04123188715023843
363,0.020119321743296614,0.06270556341415856
364,0.025111135505660864,0.05706511588775633
365,0.02911214132390529,0.05035947289459347
366,0.033748786027043634,0.040832146426241986
367,0.031041257308645116,0.040016472458388394
368,0.024125120345824973,0.03900311275176366
369,0.027234740794389832,0.03146022982595435
370,0.03731540013465824,0.04423096521590005
371,0.042239491751141736,0.041204745939130136
372,0.023929264889940356,0.02359013640066155
373,0.028704524643224094,0.043311246186959106
374,0.02450334737420599,0.02417447244495955
375,0.021993994262789713,0.022637429040142987
376,0.02374147090466358,0.037176882959908356
377,0.029686779719095634,0.04387167262648598
378,0.021583074533112687,0.03587158855026062
379,0.027738069609622495,0.04272230297919678
380,0.028748073229210726,0.026097914360690276
381,0.02781237640914322,0.04063383027547196
382,0.023877567410596125,0.04529982058072004
383,0.024383049846936018,0.027237396574277928
384,0.02857716311006387,0.03782215233064693
385,0.02755204330849633,0.05471072339204963
386,0.026277863829424215,0.056765920442113774
387,0.025333202187372394,0.048433347587528534
388,0.02290339183982666,0.035244539053901194
389,0.0273459916963893,0.03938499500111116
390,0.022473127649315493,0.020597013035107872
391,0.022424608090855773,0.041060406269406005
392,0.019913025765542325,0.028642607854858303
393,0.022492085578884356,0.03947401693712303
394,0.024254564799189707,0.02000928549672478
395,0.023813393113993737,0.02697532734214501
396,0.02546273523184898,0.033436859647385506
397,0.024002209432919756,0.027195339845617034
398,0.022453721126794737,0.019535583438141643
399,0.03167060810726174,0.05563751917598725
400,0.02132348170337678,0.042689595147587106
401,0.03071077045596942,0.04087567751920775
402,0.02955875890604851,0.0333708751361516
403,0.02585664536936506,0.04273005120324159
404,0.025970090244602145,0.04517884213947223
405,0.023181689148899013,0.031219403762277737
406,0.03316464283625899,0.053184446233086644
407,0.025522035654535515,0.031252330802827195
408,0.02820156876950345,0.03353220128957951
409,0.029609505141203685,0.024047866810931788
410,0.027553023966083744,0.02464524316069181
411,0.022284654444449915,0.04332590897462614
412,0.02679103920523726,0.025136021111429097
413,0.023439711429996086,0.03701639819988831
414,0.025245383081229904,0.03734824037374632
415,0.03162358867059018,0.031749364406853726
416,0.03893003870843983,0.03143193285413591
417,0.025944065087457797,0.022189583623142262
418,0.029765948311959535,0.05733458703186463
419,0.03393241960483069,0.02547995050410138
420,0.02738386044058789,0.024395042306335386
421,0.03011840179504067,0.023432708636927004
422,0.024158343986272715,0.023431415220015253
423,0.02374088446836845,0.02330815615868365
424,0.031222794364628693,0.024946920357256146
425,0.026687490218775135,0.024581687975023043
426,0.034330811119707386,0.03734957627996071
427,0.02326177421941434,0.040477472371573606
428,0.05776710937865841,0.049515545549483994
429,0.02303493734300261,0.03564358655383164
430,0.027522783983243378,0.0553035138663629
431,0.019838125705640666,0.042428584919456294
432,0.028123249789923328,0.02148543050849714
433,0.025354351938828974,0.03482411133839417
434,0.02757873817982203,0.029457679202130334
435,0.025475406826512403,0.03436295241850426
436,0.0429280649549317,0.045080458236511155
437,0.024166696200179475,0.04872984920984517
438,0.022174870321033196,0.03176936058197829
439,0.028995657370007654,0.04749144722332209
440,0.028565777633311563,0.04425201391839279
441,0.031832641772620886,0.04816430438826169
442,0.026149419222165238,0.04622730495942084
443,0.024792386268173254,0.021972986560571894
444,0.024135909186774624,0.02576466970443792
445,0.02533549875256874,0.04373038560845148
446,0.029480641888452914,0.049213426628887405
447,0.028082231658971078,0.02070626274545013
448,0.023713203562228755,0.02025498318570535
449,0.01987558146066532,0.01814498351990299
450,0.028122259271136662,0.02616204438125889
451,0.02097208897924402,0.025397098660807582
452,0.02186933468030809,0.02768680075561869
453,0.021296549626952023,0.019700854801736226
454,0.021460662620933373,0.03166621771862087
455,0.03398165958787,0.025873396283479993
456,0.04009949006750922,0.026874267618776326
457,0.03834026657116445,0.02305548869402118
458,0.02749957601083073,0.0334696165231145
459,0.02099173060556788,0.02877187172371535
460,0.020757022456595463,0.01962048471025938
461,0.024313154878330148,0.020012895460854115
462,0.024547923506790754,0.02382290290714583
463,0.02654445461296288,0.025512043303869726
464,0.021618593083877497,0.035583860855979234
465,0.032733841994938714,0.023795179375408843
466,0.025215423027494865,0.019910044480258314
467,0.024563010138374884,0.025083989226347532
468,0.030824459172859843,0.031513256527510206
469,0.024457325355741442,0.019989934478990966
470,0.0261864459479276,0.023086421647796097
471,0.027917949184600027,0.028497161377711595
472,0.019059117763129043,0.029676860003710122
473,0.03844315709477551,0.028724877662798375
474,0.01978022580373547,0.01565446590627814
475,0.029238927395557574,0.035570945433556676
476,0.02468753214847453,0.021643779329661314
477,0.02247283953468334,0.01799412108794691
478,0.03006841754967838,0.026902702702937053
479,0.02392875029422848,0.022402235356989673
480,0.022982693527116908,0.022255876631689927
481,0.029941110378369225,0.05474539087232727
482,0.025899943914348973,0.033004949951754486
483,0.028607628872059802,0.024449568276507832
484,0.02894560158811424,0.04487269098355181
485,0.02171758645743613,0.035974870891866094
486,0.019061427111869873,0.038123627013022854
487,0.027847580270498874,0.02257575539817002
488,0.029418194406494867,0.02714855799199291
489,0.025321751000469978,0.03363408572575807
490,0.0294851467971054,0.0450444328887759
491,0.025950956302852445,0.023064805122476256
492,0.02130745337395158,0.036492761993007154
493,0.023881403820372356,0.02323705995841795
494,0.03761591558099583,0.05157841354397826
495,0.027462856478832103,0.040017357245497466
496,0.018231141381485242,0.032771252617371245
497,0.022199242675640916,0.03837578009394289
498,0.025093107099348637,0.04223150666587569
499,0.028167711968800697,0.0476012255257154
500,0.023037891685441785,0.04691929204644974


==> verification_4users_rerun.dat <==
snr,ANN,SCA,SCAos,opt,best,max
-30,0.7182816467802463,0.728591,0.728591,0.7224621999999999,0.5150370942328953,0.7285922361526369
-29,0.7904599094349078,0.80167854,0.80167854,0.79492015,0.5541525320842928,0.8016786776345208
-28,0.8685788198123913,0.88076866,0.88076866,0.8733286,0.5948828777662039,0.8807665865341858
-27,0.9528016804779538,0.96601003,0.96601003,0.9578484,0.6370911557682385,0.9660114571014652
-26,1.0432055484407243,1.0574706,1.0574706,1.0485605,0.6805993240367304,1.0574662634965228
-25,1.1396895955344657,1.1550486999999998,1.1550486999999998,1.1453837,0.7251822128642064,1.1550464509977332
-24,1.241982035829987,1.2584943000000002,1.2584943000000002,1.2480551000000002,0.7705601908464763,1.2584887183434732
-23,1.3496481805668419,1.3673153,1.3673153,1.3561379999999998,0.8163903354582613,1.3673039350263752
-22,1.4619557247098256,1.4807448,1.4807448,1.4688557,0.8622558418721955,1.480724997388999
-21,1.577757821881924,1.5976839,1.5976839,1.5852048,0.9076534273796572,1.5976510152571934
-20,1.6956514926635242,1.7166547,1.7166547,1.7037281000000002,0.951979112608664,1.7165908206510438
-19,1.8137436466326624,1.8357056,1.8357056,1.8225679,0.9945127158238508,1.835609320275164
-18,1.9297584322285881,1.9524623,1.9524623,1.9394035,1.0344029101177232,1.9522834120753887
-17,2.0409395240255,2.06396,2.06396,2.0514462,1.0706552986632043,2.0636758712140986
-16,2.1442269486857635,2.1667738,2.1667738,2.1553705,1.1021278745176932,2.1663396499828087
-15,2.2363286824538777,2.257115,2.2571144,2.2479465,1.1275403189618425,2.256369337676665
-14,2.3139114713621627,2.3306203,2.3305757,2.3259814,1.145504643737258,2.3295184929256183
-13,2.3743583189643442,2.3838382,2.3830612,2.388231,1.1545860286999097,2.381403095730036
-12,2.41609361391925,2.415633,2.4102476000000004,2.4324849,1.1534008324473204,2.4078050833593445
-11,2.4402766628528267,2.4300673,2.4087092999999995,2.4606974,1.1407532228115005,2.4050740090947618
-10,2.451292179759565,2.4343886,2.3759987,2.4755719,1.115803293514415,2.370600692314224
-9,2.4549836284472084,2.4352987,2.3137732000000004,2.4815669999999996,1.0782438520412496,2.3032969699829744
-8,2.456124558315545,2.4356644,2.225876,2.4833937,1.0284514046586115,2.2039860304708814
-7,2.456688057959328,2.4359896,2.1184006,2.4837768,0.9675679297347832,2.0755895907823345
-6,2.4571456277840804,2.4363706,1.9991776,2.4838138,0.8974776895026282,1.9230230981896408
-5,2.457479225842939,2.436703,1.876282,2.4838235,0.8206631580541173,1.7527684870985059
-4,2.45766628052958,2.4369218,1.756992,2.4838245,0.7399602038725583,1.572189280728142
-3,2.4577636609082862,2.4370275,1.6467392,2.4838204,0.6582598992289308,1.3887237040612013
-2,2.4577825776570323,2.437063,1.5489291,2.4838259999999996,0.5782217089297275,1.2091298034784266
-1,2.4577972548345786,2.437072,1.4652475,2.4838252,0.5020532003228881,1.0389251450263444
0,2.4578046513500102,2.437074,1.3955014,2.483818,0.4313871460180172,0.8820945417114741
1,2.4577981777394817,2.4370744,1.3375628000000002,2.4838259999999996,0.36725755305766217,0.741060452797624
2,2.457756962188947,2.4370744,1.2903779,2.4838252,0.3101533860902811,0.6168526947938809
3,2.4576735456398238,2.4370744,1.251815,2.4838214,0.26011900592637105,0.5093916913967229
4,2.457550663878325,2.4370744,1.2200145,2.4838178,0.2168716488371681,0.4178062311508408
5,2.4573829168236707,2.4370744,1.1938076000000002,2.4838242999999998,0.1799139113471904,0.34072923041924885
6,2.457201875099039,2.4370744,1.1722642,2.4838176,0.148628783622198,0.2765411437370624
7,2.4569622821975203,2.4370744,1.1542937,2.4838283,0.12235248194790152,0.22355120998138
8,2.456677525710131,2.4370744,1.1393956,2.4838257,0.1004254485615716,0.18011986630427398
9,2.4563493090913693,2.4370744,1.1270901000000002,2.4838169,0.08222515547617612,0.14473322736276614
10,2.4559830416173267,2.4370744,1.1168677,2.483819,0.06718441318321441,0.11604076417514653
11,2.4555702844844998,2.4370744,1.1083168,2.4838245,0.05479968102224318,0.09286815653458086
12,2.45509636298824,2.4370744,1.1012819,2.4838212000000004,0.04463241449896844,0.07421376866425843
13,2.4545712808174343,2.4370744,1.0953499,2.4838235,0.03630626908491655,0.05923591922276285
14,2.4540121316826724,2.4370744,1.0903463,2.4838254,0.029501895593928663,0.04723544805612048
15,2.4534204336154,2.4370744,1.0860798,2.4838214,0.02395076831282949,0.037636957493220144
16,2.4527784963923205,2.4370744,1.0824136,2.4838214,0.01942864721315397,0.029970260850652308
17,2.4520467513505144,2.4370744,1.0792482,2.4838269,0.015749331229023424,0.023853358294013437
18,2.4512391087527337,2.4370744,1.0765195,2.483818,0.012758904729082594,0.0189773174410058
19,2.4503554408449046,2.4370744,1.074168,2.483829,0.010330589408504344,0.015093186355559547
20,2.4494181903336005,2.4370744,1.0720917,2.4838270000000002,0.008360288592363218,0.012000958645467573


==> verification_7users.dat <==
snr,opt,SCA,SCAos,ANN,max,best
-30,1.4961674,1.4811945,1.4811945,1.4966411160562454,1.490357164322595,0.8533969069524272
-29,1.6293612,1.6096524,1.609651,1.629595562619653,1.6187588330833094,0.9049467795455587
-28,1.7695304,1.7441728,1.7441709,1.7697426771130251,1.752774223212231,0.957199914078727
-27,1.9165856,1.8843174,1.8843153,1.9158527056831531,1.8915713207183933,1.0099182621388227
-26,2.0696225,2.0288694,2.0288668,2.066971368553301,2.034084611157998,1.0628366398049658
-25,2.2272296,2.1768284,2.1768253,2.2232940024803605,2.178998006852517,1.1156558057696322
-24,2.389164,2.3275404,2.3275251,2.384809057438443,2.3247315164992366,1.1680328671303213
-23,2.554087,2.479444,2.4794343,2.5477630796120807,2.469432481868743,1.2195689414998332
-22,2.7187726,2.6316288,2.6315823,2.710779360251067,2.610971650139974,1.2697939151442221
-21,2.881994,2.7822058,2.7821245,2.8684322355441862,2.7469438336394485,1.3181483066223219
-20,3.0406055,2.9302914,2.930253,3.0247640005344443,2.874674233017607,1.3639631959635592
-19,3.193864,3.0743635,3.0741682,3.178009437996865,2.9912307351371976,1.4064389353260365
-18,3.3358982,3.2132702,3.2128851,3.3217690040493313,3.0934465756738563,1.444625548473868
-17,3.4670243,3.345895,3.3454597,3.446423757462034,3.1779586465207363,1.4774081137704604
-16,3.578989,3.4668648,3.46602,3.5588611161495978,3.24127146217502,1.5035028102465622
-15,3.667392,3.5719159,3.5705729,3.6439537478409307,3.279860866886113,1.5214716011737823
-14,3.735151,3.6546907,3.6522722,3.704419952694929,3.2903319625188185,1.529764352864189
-13,3.7826304,3.705978,3.6972244,3.7352044566181397,3.2696458398831125,1.5267984675350503
-12,3.809573,3.7305272,3.69936,3.736290875563946,3.21542008080049,1.5110831549102064
-11,3.8240595,3.7410426,3.6520672,3.7214074053966297,3.1262894239827137,1.4813881463823104
-10,3.829481,3.744221,3.549782,3.706828083918198,3.002289233554615,1.4369460586009306
-9,3.8312294,3.7447183,3.3909483,3.699390409760778,2.8451876465337613,1.3776585790714917
-8,3.831646,3.7447941,3.1822548,3.7050062160018697,2.658674852007497,1.3042638056552707
-7,3.8316543,3.7448623,2.9347494,3.71178276713567,2.4483151099589358,1.2184130953562005
-6,3.8316567,3.7449899,2.660156,3.715439304843339,2.221209490373011,1.1226175194071069
-5,3.8316567,3.7451901,2.37317,3.716228765792374,1.9853838076280461,1.020049813088319
-4,3.8316567,3.7454467,2.089947,3.716484167711287,1.7490072396577803,0.9142318829407304
-3,3.8316567,3.7456615,1.8249166,3.7165266029041852,1.5195959486753938,0.8086689497055474
-2,3.8316567,3.745816,1.5835662,3.716344860988108,1.3033670865723133,0.7065095690956124
-1,3.8316567,3.7458951,1.3697686,3.716170770685083,1.104852243595489,0.6102956388993853
0,3.8316567,3.745926,1.183388,3.715980392410625,0.9268000855371856,0.5218352519598835
1,3.8316567,3.7459352,1.022038,3.714964029008529,0.7703238038170822,0.44219541453659933
2,3.8316567,3.745939,0.88293624,3.7146208377446777,0.6352054677440634,0.37178529869441457
3,3.8316567,3.7459395,0.76304317,3.7143216193543838,0.5202637066639023,0.31049075152348365
4,3.8316567,3.7459402,0.6594324,3.7140157863690164,0.42371042095679684,0.2578239403892011
5,3.8316567,3.7459402,0.56986046,3.713934315831254,0.3434514945931205,0.21306237930561714
6,3.8316567,3.7459402,0.49246582,3.713956961198873,0.27731383318049374,0.1753635455749162
7,3.8316567,3.7459402,0.42392677,3.7140214827415705,0.2231997750322898,0.14385064994882435
8,3.8316567,3.7459402,0.36761758,3.7143579158242375,0.17917989185289088,0.11767103929251638
9,3.8316567,3.7459402,0.31727043,3.714872694436274,0.14353970614483466,0.09603234437157715
10,3.8316567,3.7459402,0.2760608,3.715548239980392,0.11479371870903808,0.07822130626974325
11,3.8316567,3.7459402,0.23899338,3.7161617410871286,0.09167935762451654,0.06361091771994767
12,3.8316567,3.7459402,0.20646435,3.7165460550040823,0.07313907083969952,0.05165964707440078
13,3.8316567,3.7459402,0.17890345,3.716861681066257,0.058297053002303686,0.041906133359390335
14,3.8316567,3.7459402,0.15504187,3.717231584288676,0.046434328642348296,0.03396140632058384
15,3.8316567,3.7459402,0.13489996,3.7174220773747053,0.036964823334802485,0.02750029711642041
16,3.8316567,3.7459402,0.117486924,3.717588153127554,0.02941332994995881,0.022252706108012513
17,3.8316567,3.7459402,0.1026551,3.7177315749994966,0.0233961946680096,0.01799545149262126
18,3.8316567,3.7459402,0.08945079,3.717078536501674,0.018604727344332446,0.014544889963402877
19,3.8316567,3.7459402,0.07678212,3.712853943624272,0.014791196741059368,0.011750403387807305
20,3.8316567,3.7459402,0.06613964,3.6962880600914647,0.011757239885002829,0.009488817053505457


==> verification_relerr_16.dat <==
x,y
0.0002983420040589775,1.96078431372549e-06
0.00030597214634431124,1.96078431372549e-06
0.00031379743068306787,1.96078431372549e-06
0.0003218228478630458,1.96078431372549e-06
0.0003300535163122024,1.96078431372549e-06
0.00033849468536307093,3.92156862745098e-06
0.0003471517386006665,3.92156862745098e-06
0.0003560301972960115,3.92156862745098e-06
0.00036513572392747774,3.92156862745098e-06
0.0003744741257921852,3.92156862745098e-06
0.0003840513587097649,7.84313725490196e-06
0.0003938735308208431,9.803921568627451e-06
0.00040394690648267454,1.372549019607843e-05
0.00041427791026440796,1.372549019607843e-05
0.0004248731310445275,1.568627450980392e-05
0.00043573932621308984,1.568627450980392e-05
0.00044688342598143526,1.764705882352941e-05
0.0004583125378021151,1.764705882352941e-05
0.0004700339509018646,1.96078431372549e-05
0.00048205514093050653,1.96078431372549e-05
0.0004943837747287472,2.352941176470588e-05
0.0005070277152179145,2.352941176470588e-05
0.0005199950264147503,2.352941176470588e-05
0.0005332939785744538,2.352941176470588e-05
0.0005469330534652641,2.549019607843137e-05
0.0005609209497779365,2.745098039215686e-05
0.0005752665886735718,3.725490196078431e-05
0.0005899791194733255,3.9215686274509805e-05
0.000605067925493638,4.313725490196078e-05
0.000620542630030702,4.313725490196078e-05
0.0006364131024979764,5.294117647058824e-05
0.0006526894647206761,5.490196078431373e-05
0.0006693820973912425,6.07843137254902e-05
0.000686501646689908,7.84313725490196e-05
0.0007040590310745904,8.627450980392157e-05
0.0007220654482444341,9.80392156862745e-05
0.0007405323822814502,0.00010784313725490196
0.000759471610974798,0.00011568627450980392
0.0007788952133323916,0.0001372549019607843
0.0007988155772846184,0.00015294117647058825
0.0008192454075850738,0.00015882352941176472
0.0008401977339133652,0.0001823529411764706
0.000861685919185147,0.0002
0.0008837236680746784,0.00022745098039215686
0.0009063250357553541,0.0002549019607843137
0.0009295044368637764,0.00028823529411764703
0.0009532766546930755,0.0003333333333333333
0.00097765685062136,0.0003666666666666666
0.0010026605737812997,0.0004333333333333333
0.001028303770977003,0.0005019607843137255
0.0010546027968545274,0.0005588235294117647
0.0010815744243325017,0.0006509803921568628
0.0011092358552995053,0.0007392156862745098
0.001137604731585045,0.0008431372549019607
0.0011666991462111083,0.0009549019607843137
0.0011965376549314842,0.0010784313725490198
0.0012271392880661936,0.001207843137254902
0.0012585235626385977,0.0013607843137254903
0.0012907104948229073,0.001554901960784314
0.001323720612710047,0.0017686274509803922
0.001357574969399996,0.0019647058823529413
0.0013922951564289787,0.002184313725490196
0.0014279033175400575,0.002488235294117647
0.0014644221628058987,0.002752941176470588
0.0015018749831127434,0.003084313725490196
0.0015402856650148069,0.0034725490196078432
0.0015796787059685696,0.003911764705882353
0.0016200792299567001,0.004401960784313726
0.0016615130035115629,0.0048627450980392155
0.001704006452148515,0.0053941176470588235
0.0017475866772195016,0.00593921568627451
0.0017922814731976854,0.006535294117647058
0.0018381193454041166,0.007203921568627451
0.0018851295281877816,0.007952941176470588
0.0019333420035706093,0.008707843137254902
0.0019827875203693095,0.00957843137254902
0.002033497613806272,0.010433333333333333
0.002085504625622018,0.011427450980392157
0.002138841724702012,0.0124
0.0021935429282310273,0.01343921568627451
0.0022496431233885346,0.014480392156862745
0.0023071780895989377,0.015692156862745096
0.0023661845213508825,0.016860784313725487
0.002426700051600162,0.018303921568627448
0.002488763275771154,0.019709803921568625
0.002552413776372113,0.021098039215686273
0.002617692148239976,0.022609803921568625
0.0026846400244308283,0.02419411764705882
0.0027533001027725285,0.025862745098039215
0.002823716173096389,0.02765098039215686
0.0028959331451653427,0.029392156862745097
0.0029699970773163706,0.031243137254901958
0.003045955205835443,0.033015686274509806
0.0031238559750837525,0.03495490196078432
0.003203749068394432,0.036854901960784316
0.0032856854397594333,0.03860392156862745
0.003369717346326827,0.040368627450980396
0.0034558983817292318,0.04227450980392157
0.003544283510264589,0.044282352941176474
0.0036349291019511488,0.04645686274509804
0.003727892968478991,0.04867647058823529
0.0038232344000809827,0.05084117647058824
0.003921014203346743,0.052980392156862746
0.004021294740003714,0.05537843137254902
0.00412413996669002,0.05791764705882353
0.00422961547574457,0.06057058823529412
0.004337788537040366,0.06337843137254902
0.004448728140887645,0.06626078431372548
0.0045625050420343895,0.0693235294117647
0.004679191804792056,0.07266470588235294
0.004798862849315414,0.07617843137254901
0.004921594499066077,0.07979803921568626
0.0050474650294898395,0.08354313725490195
0.005176554717938936,0.08741764705882352
0.005308945894871172,0.09147254901960784
0.005444722996358356,0.09551176470588235
0.00558397261793772,0.09943333333333333
0.00572678356984059,0.10358039215686274
0.005873246933633498,0.10764901960784314
0.006023456120307941,0.11173333333333332
0.006177506929855793,0.11587058823529411
0.006335497612368328,0.11995294117647058
0.0064975289306978936,0.12428039215686273
0.006663704224722187,0.12861764705882353
0.006834129477252028,0.13318039215686273
0.007008913381624798,0.13819019607843136
0.007188167411026589,0.14325882352941174
0.007372005889587221,0.14865882352941176
0.007560546065293579,0.15424509803921568
0.0077539081847677336,0.1599235294117647
0.007952215569957437,0.165978431372549
0.008155594696788082,0.1720078431372549
0.008364175275826185,0.1781941176470588
0.008578090335005737,0.1844921568627451
0.008797476304470494,0.19085686274509803
0.009022473103585966,0.19775294117647058
0.00925322423017673,0.20433529411764706
0.009489876852046181,0.211278431372549
0.009732581900836753,0.21870196078431373
0.009981494168290602,0.2262705882352941
0.01023677240497239,0.23352156862745096
0.01049857942151665,0.24176274509803922
0.01076708219246476,0.24977843137254901
0.011042451962757478,0.2584666666666667
0.01132486435695104,0.26722352941176475
0.011614499491226534,0.27619607843137256
0.01191154208826384,0.2856372549019608
0.012216181595053593,0.29544901960784314
0.012528612303722118,0.30579803921568627
0.012849033475446513,0.3160156862745098
0.0131776494675389,0.3266352941176471
0.013514669863780852,0.3370529411764706
0.013860309608091122,0.34758627450980395
0.014214789141612012,0.35871764705882353
0.014578334543301659,0.3698705882352941
0.014951177674122074,0.380621568627451
0.015333556324914758,0.391721568627451
0.015725714368058252,0.4031666666666667
0.01612790191300442,0.4154607843137255
0.01654037546579253,0.42833921568627453
0.01696339809264292,0.4414137254901961
0.0173972395877347,0.4544901960784314
0.017842176645274255,0.46803333333333336
0.01829849303596454,0.48155882352941176
0.018766479787987556,0.4955745098039216
0.019246435372615448,0.5097333333333333
0.019738665894568724,0.524192156862745
0.020243485287242804,0.5383
0.02076121551292764,0.552213725490196
0.02129218676814788,0.5661078431372548
0.021836737694254652,0.5803882352941176
0.022395215593403354,0.5949176470588234
0.022967976650055014,0.6093803921568627
0.02355538615814257,0.6240078431372549
0.0241578187540471,0.638821568627451
0.02477565865553225,0.6533980392156862
0.025409299906789643,0.6678529411764705
0.026059146629751246,0.6814980392156862
0.026725613281829066,0.6954490196078431
0.027409124920246733,0.7088725490196078
0.028110117473131187,0.722535294117647
0.028829038017537778,0.7359549019607843
0.02956634506458579,0.7494176470588235
0.03032250885188632,0.7634
0.031098011643449115,0.7768156862745098
0.031893348037259676,0.7900862745098038
0.03270902528072237,0.8033980392156862
0.03354556359417134,0.8160549019607842
0.034403496502655256,0.8281254901960784
0.03528337117620726,0.8395058823529411
0.03618574877881757,0.8500666666666666
0.037111204826331214,0.8602588235294117
0.03806032955349869,0.8701823529411764
0.03903372829041429,0.8793607843137254
0.04003202184858199,0.8877549019607842
0.041055846916854606,0.8956470588235294
0.042105856467499564,0.9036058823529411
0.04318272017264964,0.9104235294117646
0.04428712483140475,0.9165333333333333
0.04541977480785646,0.9223431372549019
0.04658139248031548,0.9278686274509803
0.047772718702028205,0.9334058823529411
0.04899451327367573,0.9385411764705882
0.05024755542795751,0.9432470588235293
0.051532644326568386,0.9474764705882353
0.05285059956988533,0.9514411764705882
0.054202261719690066,0.9553294117647059
0.0555884928352603,0.9591
0.05701017702317118,0.9624999999999999
0.05846822100115851,0.9653529411764705
0.059963554676402485,0.9682549019607842
0.06149713173860153,0.9709764705882352
0.06306993026821349,0.9732725490196078
0.06468295336025319,0.9756450980392156
0.0663372297640437,0.9777549019607843
0.06803381453932889,0.9796058823529411
0.06977378972916655,0.9811411764705882
0.07155826505003106,0.9826803921568626
0.07338837859956472,0.9841627450980391
0.07526529758243079,0.9854313725490196
0.07719021905473011,0.9864117647058823
0.07916437068745577,0.9872313725490196
0.08118901154947385,0.9880196078431372
0.0832654329105291,0.9888882352941176
0.08539495906478681,0.9898078431372549
0.08757894817543772,0.9907411764705882
0.08981879314090338,0.9915078431372548
0.0921159224831953,0.9921901960784313
0.09447180125899321,0.9929392156862744
0.09688793199402497,0.9934862745098039
0.09936585564134355,0.9939960784313725
0.1019071525641111,0.9945235294117647
0.1045134435435189,0.9950098039215686
0.10718639081248477,0.9954039215686274
0.10992769911578683,0.9958058823529411
0.11273911679731105,0.9962098039215685
0.11562243691510544,0.9966058823529411
0.11857949838495092,0.996892156862745
0.12161218715318023,0.9972058823529412
0.12472243739949129,0.997513725490196
0.12791223277052335,0.9977862745098038
0.13118360764498083,0.9979843137254901
0.13453864843111393,0.9981725490196078
0.1379794948973828,0.9983568627450979
0.14150834153715194,0.998613725490196
0.1451274389682887,0.9987607843137254
0.1488390953685562,0.9988686274509804
0.15264567794771575,0.9989882352941176
0.1565496144572795,0.9990882352941176
0.16055339473887556,0.999156862745098
0.1646595723122112,0.999213725490196
0.16887076600365,0.999278431372549
0.17318966161643937,0.9993568627450979
0.17761901364365515,0.9993960784313725
0.1821616470249534,0.9994686274509803
0.18682045894825308,0.9994999999999999
0.19159842069749689,0.999535294117647
0.19649857954766717,0.9995627450980392
0.20152406070826911,0.9995823529411765
0.20667806931651847,0.9996019607843136
0.2119638924815039,0.9996098039215686
0.21738490138063057,0.9996313725490196
0.22294455340968097,0.9996607843137254
0.2286463943878618,0.9996823529411765
0.2344940608192472,0.9997117647058823
0.24049128221205784,0.9997313725490196
0.24664188345725702,0.9997549019607843
0.2529497872679774,0.9998176470588235
0.2594190166813387,0.9998431372549019
0.2660536976242498,0.9998627450980392
0.272858061544829,0.9998745098039216
0.27983644811112607,0.9998843137254901
0.2869933079788644,0.9998941176470588
0.29433320562996573,0.9999098039215686
0.30186082228367367,0.9999196078431372
0.3095809588821292,0.9999372549019607
0.3174985391523005,0.9999509803921568
0.3256186127462245,0.9999607843137255
0.33394635846155946,0.9999647058823529
0.342487087544505,0.9999725490196077
0.35124624707719204,0.9999764705882352
0.36022942345170805,0.9999803921568627
0.369442345932972,0.9999843137254901
0.37889089031272627,0.999992156862745
0.38858108265698404,1.0


==> verification_relerr_4users_rerun.dat <==
x,y
0.0007576328687639743,1.96078431372549e-06
0.0007759210917576922,1.96078431372549e-06
0.0007946507674840681,1.96078431372549e-06
0.0008138325520093183,3.92156862745098e-06
0.0008334773586225456,3.92156862745098e-06
0.000853596364044751,3.92156862745098e-06
0.0008742010147877225,3.92156862745098e-06
0.000895303033666411,3.92156862745098e-06
0.0009169144264685145,3.92156862745098e-06
0.000939047488785056,5.88235294117647e-06
0.000961714813005835,9.803921568627451e-06
0.0009849292954837471,1.372549019607843e-05
0.001008704143872042,1.568627450980392e-05
0.0010330528846386811,2.352941176470588e-05
0.0010579893707620947,2.745098039215686e-05
0.0010835277896127005,3.9215686274509805e-05
0.0011096826710246639,4.901960784313725e-05
0.001136468895562508,6.07843137254902e-05
0.001163901702987269,7.450980392156863e-05
0.0011919967009270038,0.00011176470588235293
0.0012207698737565994,0.00013137254901960784
0.0012502375916919317,0.00015882352941176472
0.001280416620103533,0.00018431372549019607
0.001311324129055088,0.00022745098039215686
0.0013429777030721803,0.0002666666666666666
0.0013753953511468264,0.0003313725490196078
0.0014085955169835216,0.00039999999999999996
0.0014425970894926087,0.00048627450980392154
0.001477419413536932,0.000588235294117647
0.0015130823009379107,0.0007058823529411764
0.0015496060417472877,0.0008372549019607843
0.001587011415790947,0.0010137254901960784
0.0016253197044913956,0.0012294117647058825
0.001664552702975629,0.0015
0.0017047327324752437,0.0018039215686274511
0.0017458826530258901,0.0021647058823529414
0.0017880258764732722,0.002596078431372549
0.0018311863797930775,0.003103921568627451
0.0018753887187324487,0.003688235294117647
0.0019206580417807425,0.004407843137254902
0.0019670201044775055,0.005233333333333334
0.0020145012840658426,0.006184313725490196
0.0020631285944994987,0.007170588235294118
0.0021129297018121712,0.008488235294117647
0.0021639329398578364,0.00995686274509804
0.0022161673264310252,0.01176078431372549
0.0022696625797762027,0.0139
0.0023244491354956764,0.01626862745098039
0.002380558163865647,0.019033333333333333
0.0024380215875702133,0.022152941176470587
0.002496872099863484,0.02555490196078431
0.0025571431831700898,0.02936470588235294
0.0026188691281346676,0.033562745098039214
0.002682085053131199,0.038066666666666665
0.002746826924243261,0.04312941176470588
0.0028131315757265883,0.04864705882352941
0.0028810367309655464,0.05446470588235294
0.0029505810239355023,0.06058235294117647
0.0030218040211832304,0.06723529411764705
0.003094746244337924,0.07417450980392157
0.0031694491931655733,0.08131960784313724
0.0032459553691798673,0.08891764705882352
0.0033243082998229913,0.09659019607843136
0.0034045525632301664,0.10483529411764705
0.003486733813591922,0.11306666666666666
0.0035708988071286142,0.12163529411764705
0.0036570954286919153,0.13055882352941175
0.003745372719008447,0.13950392156862745
0.003835780902580997,0.1489470588235294
0.00392837141626329,0.15855098039215684
0.0040231969385244575,0.16854901960784313
0.004120311419419953,0.17833725490196078
0.004219770111285902,0.18814901960784314
0.004321629600174397,0.19851176470588233
0.0044259478380475475,0.20887647058823527
0.004532784175748722,0.2196
0.004642199396769594,0.23028235294117647
0.0047542557518323435,0.24134509803921567
0.0048690169943065775,0.2525235294117647
0.004986548416481216,0.2639666666666667
0.0051069168867118615,0.27543333333333336
0.005230190887464944,0.28695294117647063
0.00535644055428011,0.298621568627451
0.005485737715673178,0.31068235294117647
0.005618155934002258,0.32336470588235294
0.005753770547320363,0.33574313725490196
0.005892658712238216,0.3483745098039216
0.006034899447821798,0.3610568627450981
0.006180573680549434,0.3740745098039216
0.006329764290354148,0.38750980392156864
0.006482556157777374,0.40088823529411766
0.006639036212260946,0.4138843137254902
0.006799293481604703,0.4273705882352941
0.006963419142618042,0.44093921568627453
0.0071315065729940265,0.4544941176470588
0.007303651404435745,0.4676823529411765
0.007479951577065012,0.4811313725490196
0.007660507395144485,0.49468823529411765
0.007845421584144733,0.5081549019607843
0.008034799349188958,0.5219980392156862
0.008228748434908369,0.5360254901960784
0.008427379186742464,0.5498156862745097
0.008630804613718984,0.5630803921568627
0.008839140452749318,0.5762196078431372
0.009052505234475842,0.5893549019607842
0.009271020350708831,0.6023196078431372
0.009494810123491088,0.6151274509803921
0.009724001875829794,0.6277627450980392
0.009958726004135662,0.6402411764705882
0.010199116052410757,0.6525941176470588
0.010445308788226974,0.6644921568627451
0.010697444280538676,0.6759294117647059
0.010955665979373539,0.6873588235294117
0.01122012079744702,0.6987019607843137
0.011490959193746961,0.7096941176470588
0.011768335259135732,0.720870588235294
0.012052406804018707,0.731278431372549
0.012343335448128996,0.7418588235294117
0.012641286712479395,0.7517352941176471
0.012946430113533927,0.7617352941176471
0.013258939259652623,0.7713882352941176
0.013578991949864285,0.7805333333333333
0.01390677027502348,0.7897450980392157
0.014242460721409412,0.7983411764705882
0.014586254276825429,0.8067529411764706
0.014938346539259666,0.8148843137254902
0.015298937828168645,0.8225176470588235
0.015668233298447055,0.8303117647058823
0.016046443057148613,0.8378960784313725
0.016433782283024445,0.8449843137254901
0.01683047134894694,0.8515882352941176
0.017236735947288705,0.8581
0.017652807218328088,0.8641686274509803
0.01807892188175417,0.8701313725490195
0.018515322371346076,0.8756372549019608
0.01896225697290338,0.8809549019607843
0.019419979965505846,0.8863039215686274
0.019888751766183016,0.8914019607843137
0.020368839078075976,0.8962235294117646
0.020860515042175492,0.9007098039215686
0.02136405939272287,0.9049647058823529
0.021879758616362096,0.9088999999999999
0.02240790611513357,0.912756862745098
0.022948802373402317,0.9164058823529412
0.02350275512881568,0.9198
0.02407007954738764,0.9228
0.024651098402809393,0.9256745098039215
0.02524614226008837,0.9284294117647058
0.025855549663619932,0.9310274509803921
0.02647966732979886,0.9332509803921568
0.027118850344280354,0.9354627450980392
0.02777346236400249,0.9375549019607843
0.02844387582408527,0.9395176470588235
0.02913047214972401,0.9414745098039216
0.02983364197319745,0.9431901960784314
0.03055378535611414,0.9449294117647058
0.03129131201702366,0.9465254901960783
0.032046641564521965,0.9482333333333333
0.03282020373598353,0.9497450980392156
0.03361243864205635,0.951178431372549
0.034423797017058534,0.9526803921568627
0.03525474047541918,0.9540882352941176
0.036105741774309454,0.9555647058823529
0.03697728508261314,0.9570294117647058
0.03786986625638976,0.9584647058823529
0.03878399312098711,0.9599803921568627
0.03972018575996355,0.9613078431372548
0.04067897681098433,0.9626509803921568
0.04166091176886075,0.9639470588235294
0.042666549295904056,0.9652156862745097
0.04369646153977084,0.9664705882352941
0.04475123445898098,0.9677666666666667
0.04583146815629297,0.9689058823529412
0.04693777722012645,0.9701647058823529
0.048070791074226446,0.971378431372549
0.049231154335767774,0.9724607843137254
0.05041952718210363,0.9735823529411765
0.051636585726367194,0.9746333333333332
0.05288302240213954,0.9756960784313725
0.05415954635740286,0.9767254901960783
0.055466883858003475,0.9776411764705882
0.056805778700853585,0.9785372549019608
0.05817699263710721,0.9794725490196078
0.059581305805551245,0.9803176470588235
0.06101951717645769,0.9811980392156863
0.06249244500614994,0.9821647058823529
0.06400092730254188,0.983056862745098
0.06554582230191426,0.9838960784313725
0.06712800895719971,0.9847882352941176
0.06874838743805464,0.9854686274509803
0.07040787964300192,0.9861098039215686
0.07210742972393588,0.9867882352941176
0.07384800462328858,0.987435294117647
0.07563059462416215,0.9880156862745098
0.07745621391374058,0.9886411764705881
0.07932590116030173,0.9892490196078431
0.08124072010415773,0.989835294117647
0.08320176016285918,0.9903823529411764
0.08521013705100891,0.9909784313725489
0.0872669934150371,0.9915176470588235
0.08937349948329837,0.9920470588235294
0.09153085373186201,0.9925176470588235
0.09374028356637353,0.9929470588235294
0.09600304602037453,0.9933470588235294
0.09832042847048,0.9937078431372548
0.10069374936881895,0.9940549019607843
0.10312435899315427,0.994378431372549
0.10561364021511044,0.9946372549019608
0.10816300928694508,0.9949647058823529
0.1107739166473113,0.9952803921568627
0.11344784774647085,0.9955745098039215
0.11618632389142697,0.9957862745098038
0.11899090311145644,0.9960254901960783
0.12186318104453543,0.9962509803921568
0.12480479184516263,0.9964509803921568
0.1278174091140947,0.9966627450980392
0.1309027468505254,0.9968686274509804
0.13406256042724918,0.9970450980392156
0.1372986475893627,0.9971941176470588
0.14061284947707445,0.9973529411764706
0.14400705167320427,0.9974999999999999
0.14748318527596627,0.9976313725490196
0.1510432279976487,0.9977529411764705
0.1546892052898146,0.9978843137254901
0.15842319149566184,0.9980274509803921
0.16224731103020068,0.9981862745098039
0.16616373958891964,0.9983156862745097
0.17017470538562524,0.998456862745098
0.1742824904201628,0.9985725490196078
0.17848943177673876,0.9987176470588235
0.18279792295358066,0.9988313725490195
0.18721041522469523,0.9989411764705882
0.1917294190344974,0.9990313725490195
0.19635750542610195,0.9990882352941176
0.20109730750409402,0.9991745098039215
0.2059515219326088,0.9992411764705882
0.21092291046957115,0.9993254901960784
0.21601430153797138,0.9994019607843136
0.22122859183506957,0.9994549019607842
0.22656874798044183,0.9995156862745097
0.23203780820381031,0.999535294117647
0.23763888407361503,0.9995803921568627
0.24337516226730896,0.999613725490196
0.24924990638438765,0.9996313725490196
0.2552664588031833,0.9996490196078431
0.26142824258247666,0.9996666666666666
0.2677387634090135,0.9996882352941175
0.27420161159203194,0.9997098039215686
0.2808204641059322,0.9997372549019607
0.287599086682256,0.9997588235294117
0.2945413359521636,0.9997803921568627
0.3016511616406249,0.9997980392156862
0.3089326088135777,0.9998176470588235
0.3163898201793293,0.999835294117647
0.3240270384455084,0.9998549019607843
0.3318486087329127,0.9998705882352941
0.3398589810476244,0.9998960784313725
0.3480627128127955,0.9999098039215686
0.35646447146155014,0.9999235294117647
0.3650690370924765,0.9999392156862744
0.3738813051892148,0.9999470588235294
0.38290628940569615,0.9999529411764705
0.3921491244186132,0.9999647058823529
0.401615068848742,0.9999686274509804
0.41130950825278395,0.9999725490196077
0.4212379581874273,0.9999745098039216
0.4314060673473667,0.9999803921568627
0.4418196207790738,0.9999862745098038
0.45248454317214487,0.9999882352941176
0.4634069022300921,0.9999960784313725
0.4745929121225058,0.9999980392156862
0.4860489370205471,1.0

